Over-Threshold Multiparty Private Set Intersection for Collaborative Network Intrusion Detection

An important function of collaborative network intrusion detection is to analyze the network logs of the collaborators for joint IP addresses. However, sharing IP addresses in plain is sensitive and may be even subject to privacy legislation as it is personally identifiable information. In this paper, we present the privacy-preserving collection of IP addresses. We propose a single collector, over-threshold private set intersection protocol. In this protocol $N$ participants identify the IP addresses that appear in at least $t$ participant's sets without revealing any information about other IP addresses. Using a novel hashing scheme, we reduce the computational complexity of the previous state-of-the-art solution from $O(M(N \log{M}/t)^{2t})$ to $O(t^2M\binom{N}{t})$, where $M$ denotes the dataset size. This reduction makes it practically feasible to apply our protocol to real network logs. We test our protocol using joint networks logs of multiple institutions. Additionally, we present two deployment options: a collusion-safe deployment, which provides stronger security guarantees at the cost of increased communication overhead, and a non-interactive deployment, which assumes a non-colluding collector but offers significantly lower communication costs and applicable to many use cases of collaborative network intrusion detection similar to ours.

==> canarie-tick6-converted.csv <==
timestamp,M,N,mean_time,median_time,datetime
1698796800000,25363,26,11.889621926777778,11.920342122,2023-11-01 00:00
1698800400000,15224,25,6.294988256125,6.3027953165,2023-11-01 01:00
1698804000000,35083,25,14.927502586142857,14.886200254,2023-11-01 02:00
1698807600000,23626,28,13.992528405875,14.036417291,2023-11-01 03:00
1698811200000,22200,29,14.402663955285716,14.440022484,2023-11-01 04:00
1698814800000,84206,25,37.84075194733334,37.920798865,2023-11-01 05:00
1698818400000,24685,29,15.783982165714285,15.686504746,2023-11-01 06:00
1698822000000,24160,29,15.478837529571429,15.329324789,2023-11-01 07:00
1698825600000,16483,28,9.534685569454545,9.568226307,2023-11-01 08:00
1698829200000,85785,26,43.467818647,43.509725859,2023-11-01 09:00
1698832800000,22312,27,11.720811260555555,11.774310747,2023-11-01 10:00
1698836400000,14041,30,9.787235773545454,9.654204173,2023-11-01 11:00
1698840000000,100031,29,71.512175879,71.512175879,2023-11-01 12:00
1698843600000,94599,27,54.6572837525,54.6572837525,2023-11-01 13:00
1698847200000,93827,29,66.911641041,66.911641041,2023-11-01 14:00
1698850800000,32202,30,23.5799751204,23.681483716,2023-11-01 15:00
1698854400000,21302,30,15.286219153142856,15.339169949,2023-11-01 16:00
1698858000000,23492,29,15.008701360714285,14.808334402,2023-11-01 17:00
1698861600000,121856,28,78.315418418,78.315418418,2023-11-01 18:00
1698865200000,105307,33,112.573525689,112.573525689,2023-11-01 19:00
1698868800000,16875,29,10.690779687100001,10.5122549415,2023-11-01 20:00
1698872400000,42373,31,35.11479186966666,35.0847082,2023-11-01 21:00
1698876000000,24994,29,16.234129138857142,16.024827294,2023-11-01 22:00
1698879600000,20296,30,14.358821100375,14.172179923,2023-11-01 23:00
1698883200000,21495,30,15.358143249428572,15.428285039,2023-11-02 00:00
1698886800000,19889,28,11.53068179877778,11.428396858,2023-11-02 01:00
1698890400000,33503,28,20.0051255592,20.099837613,2023-11-02 02:00
1698894000000,117166,26,60.516861684,60.516861684,2023-11-02 03:00
1698897600000,137024,27,79.7207957005,79.7207957005,2023-11-02 04:00
1698901200000,132185,26,68.806899193,68.806899193,2023-11-02 05:00
1698904800000,129064,29,93.741358435,93.741358435,2023-11-02 06:00
1698908400000,127620,26,65.835998365,65.835998365,2023-11-02 07:00
1698912000000,125090,24,50.7221174515,50.7221174515,2023-11-02 08:00
1698915600000,121287,26,62.9276550455,62.9276550455,2023-11-02 09:00
1698919200000,121625,28,79.3399496675,79.3399496675,2023-11-02 10:00
1698922800000,121456,30,98.1238577365,98.1238577365,2023-11-02 11:00
1698926400000,126739,28,82.6564479525,82.6564479525,2023-11-02 12:00
1698930000000,132931,28,86.6923321275,86.6923321275,2023-11-02 13:00
1698933600000,142369,27,83.4472580055,83.4472580055,2023-11-02 14:00
1698937200000,155037,28,102.123591365,102.123591365,2023-11-02 15:00
1698940800000,167406,32,166.419573646,166.419573646,2023-11-02 16:00
1698944400000,165798,27,98.1934413075,98.1934413075,2023-11-02 17:00
1698948000000,170592,29,124.88290328,124.88290328,2023-11-02 18:00
1698951600000,169600,28,112.194361435,112.194361435,2023-11-02 19:00
1698955200000,169428,29,125.671632626,125.671632626,2023-11-02 20:00
1698958800000,166155,31,150.224526222,150.224526222,2023-11-02 21:00
1698962400000,160444,32,158.682111176,158.682111176,2023-11-02 22:00
1698966000000,159813,29,118.413319885,118.413319885,2023-11-02 23:00
1698969600000,160209,28,105.689969714,105.689969714,2023-11-03 00:00
1698973200000,156916,27,92.216414887,92.216414887,2023-11-03 01:00
1698976800000,150199,30,123.132805005,123.132805005,2023-11-03 02:00
1698980400000,144125,34,170.504638136,170.504638136,2023-11-03 03:00
1698984000000,142243,31,127.814160982,127.814160982,2023-11-03 04:00
1698987600000,137265,30,111.307056356,111.307056356,2023-11-03 05:00
1698991200000,129189,30,104.023453059,104.023453059,2023-11-03 06:00
1698994800000,125891,31,111.707640467,111.707640467,2023-11-03 07:00
1698998400000,125238,31,111.550772319,111.550772319,2023-11-03 08:00
1699002000000,122970,30,98.970062879,98.970062879,2023-11-03 09:00
1699005600000,124020,31,111.672189186,111.672189186,2023-11-03 10:00
1699009200000,123243,33,132.811468275,132.811468275,2023-11-03 11:00
1699012800000,127076,34,149.709912313,149.709912313,2023-11-03 12:00
1699016400000,134459,35,175.132995811,175.132995811,2023-11-03 13:00
1699020000000,143394,36,202.766351716,202.766351716,2023-11-03 14:00
1699023600000,154876,37,239.359540422,239.359540422,2023-11-03 15:00
1699027200000,166362,34,199.037337761,199.037337761,2023-11-03 16:00
1699030800000,167280,36,237.97051029,237.97051029,2023-11-03 17:00
1699034400000,25126,38,37.38304066366666,37.412471709,2023-11-03 18:00
1699038000000,151670,38,253.789985464,253.789985464,2023-11-03 19:00
1699041600000,100740,38,164.717692667,164.717692667,2023-11-03 20:00
1699045200000,165119,39,303.695069893,303.695069893,2023-11-03 21:00
1699048800000,168955,38,285.747708727,285.747708727,2023-11-03 22:00
1699052400000,156808,38,264.308039643,264.308039643,2023-11-03 23:00
1699056000000,220011,40,438.11113356,438.11113356,2023-11-04 00:00
1699059600000,213162,39,393.172904324,393.172904324,2023-11-04 01:00
1699063200000,196842,40,389.874127072,389.874127072,2023-11-04 02:00
1699066800000,196955,40,392.869290876,392.869290876,2023-11-04 03:00
1699070400000,194789,39,359.410849089,359.410849089,2023-11-04 04:00
1699074000000,191661,39,353.154335188,353.154335188,2023-11-04 05:00
1699077600000,219117,39,402.329023109,402.329023109,2023-11-04 06:00
1699081200000,206514,39,382.184884139,382.184884139,2023-11-04 07:00
1699084800000,214927,35,285.931860217,285.931860217,2023-11-04 08:00
1699088400000,180599,34,217.218753234,217.218753234,2023-11-04 09:00
1699092000000,171140,38,289.725866811,289.725866811,2023-11-04 10:00
1699095600000,206056,37,321.538560158,321.538560158,2023-11-04 11:00
1699099200000,213518,37,337.308439657,337.308439657,2023-11-04 12:00
1699102800000,210682,37,329.358930717,329.358930717,2023-11-04 13:00
1699106400000,205158,38,350.491053215,350.491053215,2023-11-04 14:00
1699110000000,190391,38,322.06189951,322.06189951,2023-11-04 15:00
1699113600000,181801,37,282.546888273,282.546888273,2023-11-04 16:00
1699117200000,178652,39,327.454592847,327.454592847,2023-11-04 17:00
1699120800000,169103,40,331.150366944,331.150366944,2023-11-04 18:00
1699124400000,183879,40,364.135231714,364.135231714,2023-11-04 19:00
1699128000000,170294,39,311.229111649,311.229111649,2023-11-04 20:00
1699131600000,160165,35,208.967313604,208.967313604,2023-11-04 21:00
1699135200000,160808,36,227.231700155,227.231700155,2023-11-04 22:00
1699138800000,170196,38,286.799450596,286.799450596,2023-11-04 23:00
1699142400000,166563,37,257.768752792,257.768752792,2023-11-05 00:00
1699146000000,171106,36,246.296049008,246.296049008,2023-11-05 01:00
1699149600000,163707,35,214.689777511,214.689777511,2023-11-05 02:00
1699153200000,171885,34,206.128151502,206.128151502,2023-11-05 03:00
1699156800000,105847,35,136.057594095,136.057594095,2023-11-05 04:00
1699160400000,91332,29,65.0927644255,65.0927644255,2023-11-05 05:00
1699164000000,94467,32,91.3552444065,91.3552444065,2023-11-05 06:00
1699167600000,131937,33,142.638582556,142.638582556,2023-11-05 07:00
1699171200000,147257,34,175.010038196,175.010038196,2023-11-05 08:00
1699174800000,149465,35,193.916160243,193.916160243,2023-11-05 09:00
1699178400000,154579,35,202.825327517,202.825327517,2023-11-05 10:00
1699182000000,186743,35,245.513599548,245.513599548,2023-11-05 11:00
1699185600000,162113,35,210.655655742,210.655655742,2023-11-05 12:00
1699189200000,166396,35,216.672988302,216.672988302,2023-11-05 13:00
1699192800000,177793,34,214.082668625,214.082668625,2023-11-05 14:00
1699196400000,183494,35,244.203729544,244.203729544,2023-11-05 15:00
1699200000000,181019,37,284.171525076,284.171525076,2023-11-05 16:00
1699203600000,187187,37,291.424926303,291.424926303,2023-11-05 17:00
1699207200000,184909,35,243.472010135,243.472010135,2023-11-05 18:00
1699210800000,176860,35,233.210543181,233.210543181,2023-11-05 19:00
1699214400000,175990,38,300.203645607,300.203645607,2023-11-05 20:00
1699218000000,175853,36,252.885802938,252.885802938,2023-11-05 21:00
1699221600000,165014,35,216.428614867,216.428614867,2023-11-05 22:00
1699225200000,166739,36,238.275773777,238.275773777,2023-11-05 23:00
1699228800000,171682,35,224.578314308,224.578314308,2023-11-06 00:00
1699232400000,170285,36,243.389366034,243.389366034,2023-11-06 01:00
1699236000000,171138,37,266.548932683,266.548932683,2023-11-06 02:00
1699239600000,163944,36,231.807479708,231.807479708,2023-11-06 03:00
1699243200000,162974,34,196.229663014,196.229663014,2023-11-06 04:00
1699246800000,158246,33,173.15985556,173.15985556,2023-11-06 05:00
1699250400000,190371,32,190.542526068,190.542526068,2023-11-06 06:00
1699254000000,200079,32,200.276687652,200.276687652,2023-11-06 07:00
1699257600000,200861,32,207.513674551,207.513674551,2023-11-06 08:00
1699261200000,208862,31,191.452780903,191.452780903,2023-11-06 09:00
1699264800000,200900,31,182.560037846,182.560037846,2023-11-06 10:00
1699268400000,227024,33,254.928766431,254.928766431,2023-11-06 11:00
1699272000000,224944,33,249.453139453,249.453139453,2023-11-06 12:00
1699275600000,217357,36,315.224888183,315.224888183,2023-11-06 13:00
1699279200000,204986,35,273.072041785,273.072041785,2023-11-06 14:00
1699282800000,175342,36,251.761815713,251.761815713,2023-11-06 15:00
1699286400000,165521,35,217.165094549,217.165094549,2023-11-06 16:00
1699290000000,183741,33,201.65447467,201.65447467,2023-11-06 17:00
1699293600000,179571,35,235.32090406,235.32090406,2023-11-06 18:00
1699297200000,185213,35,243.792132192,243.792132192,2023-11-06 19:00
1699300800000,183088,34,223.138652967,223.138652967,2023-11-06 20:00
1699304400000,177376,35,232.824982268,232.824982268,2023-11-06 21:00
1699308000000,172780,34,207.804089811,207.804089811,2023-11-06 22:00
1699311600000,167757,34,200.303812336,200.303812336,2023-11-06 23:00
1699315200000,165044,35,216.21152284,216.21152284,2023-11-07 00:00
1699318800000,161337,33,175.311317443,175.311317443,2023-11-07 01:00
1699322400000,164684,32,162.828640639,162.828640639,2023-11-07 02:00
1699326000000,169575,31,153.716725302,153.716725302,2023-11-07 03:00
1699329600000,150265,29,110.523002496,110.523002496,2023-11-07 04:00
1699333200000,144111,30,116.288758463,116.288758463,2023-11-07 05:00
1699336800000,200682,29,147.719541844,147.719541844,2023-11-07 06:00
1699340400000,203544,30,168.111132122,168.111132122,2023-11-07 07:00
1699344000000,203589,30,167.477477948,167.477477948,2023-11-07 08:00
1699347600000,171424,31,154.67844323,154.67844323,2023-11-07 09:00
1699351200000,126293,30,102.355761779,102.355761779,2023-11-07 10:00
1699354800000,206765,31,190.972848012,190.972848012,2023-11-07 11:00
1699358400000,130094,30,105.069811608,105.069811608,2023-11-07 12:00
1699362000000,223625,32,224.181149581,224.181149581,2023-11-07 13:00
1699365600000,197386,31,178.844994289,178.844994289,2023-11-07 14:00
1699369200000,145174,32,144.302795382,144.302795382,2023-11-07 15:00
1699372800000,161776,32,160.055175966,160.055175966,2023-11-07 16:00
1699376400000,167330,31,151.784133578,151.784133578,2023-11-07 17:00
1699380000000,174837,31,157.349946332,157.349946332,2023-11-07 18:00
1699383600000,102259,31,90.7214885005,90.7214885005,2023-11-07 19:00
1699387200000,100193,32,96.904264833,96.904264833,2023-11-07 20:00
1699390800000,95669,32,92.4317265085,92.4317265085,2023-11-07 21:00
1699394400000,93659,31,82.1953592235,82.1953592235,2023-11-07 22:00


==> recon-N.csv <==
N,t=3,t=4,t=5
10,0.2704495833,0.75870452445,1.35374239445
11,0.44397081169999997,1.086980817,3.0050462566
12,0.44605035985,1.7372262009500001,5.0474286309
13,0.7699550022999999,2.35961971925,7.316603770571429
14,0.90863522,3.238310727,10.2156054591
15,1.10605880115,5.3501571723157895,15.795443302
16,1.1605365916,5.712406280055555,23.171753372599998
17,1.7553110518,7.418892722928572,36.105517668666664
18,2.22260772515,11.56558521322222,52.29858384
19,1.8385657737999999,16.392354561714285,54.292097443
20,2.2124452016,20.67439185,71.957042191


==> recon-comp.csv <==
M,ours t=3,ours t=4,ours t=5,tpsi t=3,tpsi t=4,tpsi t=5
100,0.01679,0.02930731,0.0407326,0.557,46.05,587.702
178,0.01599,0.02819902,0.0527275,1.165,48.606,1216.235
316,0.01836,0.03356949,0.06000711,3.692,208.607,
562,0.02136,0.0436453,0.0821602,4.126,216.164,
1000,0.03063,0.06637982,0.1201102,7.061,404.663,
1778,0.05702,0.1327812,0.244163,15.554,832.904,
3162,0.0998,0.2147147,0.499724,30.421,1482.163,
5623,0.14368,0.3740373,0.8377268,55.637,3445.373,
10000,0.31806,0.6791754,2.23969,138.393,,
17783,0.59926,1.312289,3.7363,259.473,,
31623,0.9813,2.573351,4.8804,413.029,,
56234,2.07097,4.66565,11.08355,1119.036,,
100000,3.177,11.02104,19.17792,1444.861,,

==> recon-t.csv <==
t,N10,N12,N14,N16
2,0.056488236899999995,0.1211643053,0.12271881255,0.1644221507
3,0.26588972165,0.49920656655,0.81906886765,1.11985511175
4,0.7510302742999999,2.3897736121,5.135683484199999,6.393233434125
5,1.75605278855,5.2458827152,13.20847671275,28.36552689675
6,2.5504064305,8.866028238,32.39917033175,60.3851691505
7,1.8017270283,8.370323138833333,45.71203372433334,155.425128599
8,0.88677956105,9.131669072666666,54.886717876,186.108350531
9,0.3620451343,5.267331973526316,41.239867356333335,181.203185795
10,0.18756360115,2.4825715306,26.6500672865,149.132442715
11,,0.52226762135,12.324289983111111,147.384947297
12,,0.2194106435,3.8923391158,71.29176071
13,,,0.83040971745,26.2010864865
14,,,0.24422112625,7.986409878461538
15,,,,1.20497178965
16,,,,0.25901462665


==> sg-comp.csv <==
M,int-sharegen-t3,int-sharegen-t6,t3,t6
100,0.056,0.053,0.03491186745,0.0290472619
178,0.134,0.232,0.0328252566,0.0367540549
316,0.163,0.280,0.0381813153,0.07409275005
562,0.423,0.425,0.0472366841,0.087107386
1000,0.682,0.984,0.0879084016,0.1667808063
1778,1.174,1.495,0.1612735396,0.2970950663
3162,1.996,2.234,0.274652313,0.46905026835
5623,3.840,3.836,0.46065803605,0.81950692935
10000,7.842,6.049,0.78998645015,1.4188994542
17783,13.313,18.594,1.23509175065,2.4441849466
31623,18.619,22.689,2.26193575075,3.5704930965
56234,42.456,54.061,3.1433454432,6.63940812837
100000,73.258,88.683,5.965756202444445,11.9883682332

==> sg-vs-rc-2.csv <==
M,nint-sharegen,int-sharegen,ours t=3,tpsi t=3
100,0.035,0.095,0.01679,0.557
178,0.033,0.199,0.01599,1.165
316,0.038,0.284,0.01836,3.692
562,0.047,0.769,0.02136,4.126
1000,0.087,1.745,0.03063,7.061
1778,0.096,2.252,0.05702,15.554
3162,0.146,4.131,0.0998,30.421
5623,0.429,8.298,0.14368,55.637
10000,0.857,19.179,0.31806,138.393
17783,1.350,33.479,0.59926,259.473
31623,1.116,41.065,0.9813,413.029
56234,1.943,93.837,2.07097,1119.036
100000,5.965,125.693,3.177,1444.861

==> simulate-share-array-4.csv <==
reps,result,expected
2,526655,613763.6548152099
3,41286,152055.36600571056
4,4715,37670.58239721241
5,338,9332.605717392935
6,44,2312.0834331130604
7,4,572.8014194056412
8,2,141.907277814517
9,1,35.156469265774625
10,1,8.709752947631529
11,1,2.1577763066960434

